Low-complexity Detection for Noncoherent Massive MIMO Communications

This work studies a point-to-point MIMO uplink in which user equipment transmits data to a base station employing a massive array. Signal detection is noncoherent and fading is assumed to follow the Weichselberger model. By exploiting the spatial stationarity of fading at the base station, a cyclostationary structure emerges naturally in the space-time representation, which suggests formulating the statistical properties of the received signal in the Karhunen-Lo\`eve domain. This allows the derivation of a low-complexity receiver that approximates maximum likelihood detection even for a moderate array size. The spectral analysis of the problem provides valuable insights on the design of space-time codewords.

==> Nr-10.csv <==
Setting,2,4,8,16,32,64,128,256,512
K8,0.3348713,0.2603192,0.174059,0.0885608,0.027114,0.00313085,5.7e-5,5.0e-8,0.0
K8spec,0.3348713,0.26651125,0.17923375,0.0912236,0.02786785,0.0032153,5.885e-5,5.0e-8,0.0
K6,0.3460095,0.27836565,0.19656765,0.11031825,0.04055135,0.00665245,0.00022255,6.0e-7,0.0
K6spec,0.3460095,0.28291285,0.19974,0.11209035,0.0411398,0.00674485,0.00022465,6.5e-7,0.0
K4,0.36961915,0.3107552,0.23648255,0.15173285,0.07112695,0.01868775,0.001574,1.465e-5,0.0
K4spec,0.36961915,0.31243195,0.23817705,0.15280185,0.07161935,0.0188141,0.00157935,1.465e-5,0.0


==> Nr-5.csv <==
Setting,2,4,8,16,32,64,128
K8,0.14854595,0.06320435,0.01367625,0.00081485,4.3e-6,0.0,0.0
K8spec,0.14854595,0.0679766,0.0149429,0.00089775,4.2e-6,0.0,0.0
K6,0.17592185,0.08755175,0.02546215,0.00266145,3.675e-5,0.0,0.0
K6spec,0.17592185,0.09077665,0.02650565,0.0027875,3.91e-5,0.0,0.0
K4,0.22285755,0.13257795,0.05396095,0.01078355,0.00054155,1.55e-6,0.0
K4spec,0.22285755,0.1335625,0.0546935,0.0109578,0.0005521,1.6e-6,0.0


==> SNR128.csv <==
Setting,-15,-14,-13,-12,-11,-10,-9,-8,-7,-6,-5
K8,0.0787059,0.04051785,0.0159235,0.0042795,0.00068475,5.48e-5,1.45e-6,0.0,0.0,0.0,0.0
K8spec,0.07911005,0.04078055,0.01607675,0.004341,0.00069775,5.58e-5,1.55e-6,0.0,0.0,0.0,0.0
K6,0.09669595,0.0545229,0.02472475,0.00821545,0.001835,0.0002229,1.325e-5,3.5e-7,0.0,0.0,0.0
K6spec,0.09697225,0.0547391,0.02486915,0.0082746,0.0018618,0.00022525,1.36e-5,3.5e-7,0.0,0.0,0.0
K4,0.1336959,0.0864385,0.04765785,0.02115155,0.0069924,0.0015922,0.00021855,1.625e-5,7.0e-7,0.0,0.0
K4spec,0.13387575,0.0866334,0.0477886,0.02123395,0.007021,0.00160105,0.0002189,1.67e-5,7.5e-7,0.0,0.0


==> SNR32.csv <==
Setting,-15,-14,-13,-12,-11,-10,-9,-8,-7,-6,-5,-4,-3,-2
K8,0.24156485,0.1930673,0.1433243,0.09595405,0.0560599,0.0271314,0.0102996,0.0028574,0.000529,5.89e-5,3.55e-6,5.0e-8,0.0,0.0
K8spec,0.2432129,0.19476485,0.1450808,0.09744985,0.057252,0.02787935,0.0106849,0.00299885,0.0005663,6.29e-5,4.1e-6,5.0e-8,0.0,0.0
K6,0.25904135,0.21296315,0.1643821,0.1165308,0.0740194,0.0406608,0.0184307,0.00652995,0.00171865,0.00031905,3.975e-5,2.8e-6,1.0e-7,0.0
K6spec,0.26009395,0.213993,0.1654813,0.1175349,0.0748567,0.04125425,0.0187812,0.00669075,0.0017748,0.00033155,4.205e-5,3.05e-6,1.0e-7,0.0
K4,0.2909519,0.2491417,0.20371635,0.1566005,0.11092065,0.07120355,0.0399887,0.01912665,0.0074846,0.0023144,0.00053505,9.1e-5,1.175e-5,8.0e-7
K4spec,0.29159155,0.2498164,0.2044142,0.15726125,0.11156655,0.07170565,0.04033515,0.01933205,0.0075716,0.00234475,0.00054495,9.22e-5,1.18e-5,8.0e-7

